ZynqParrot: A Scale-Down Approach to Cycle-Accurate, FPGA-Accelerated Co-Emulation

As processors increase in complexity, costs grow even more rapidly, both for functional verification and performance validation. Most often, silicon characterizations comprise simple performance counters, which are aggregated and separated to tell a story. Based on these inferences, performance engineers employ microarchitectural simulation to inspect deeply into the core. Unfortunately, dramatically longer runtimes make simulation infeasible for long workloads. We propose a Scale-Down approach to modelling and validation. Rather than up-sizing a prototyping platform to fit large and complex system designs, we show that it can be more accurate, faster, and more economical to decompose a system into manageable sub-components that can be prototyped independently. By carefully designing the prototyping interface, it is possible to adhere to strict non-interference of the Device Under Test (DUT). This allows architects to have the best of both worlds: the speed of FPGA acceleration while eliminating the inaccuracies of Scale-Out and the inherent costs of Scale-Up. In this work, we present ZynqParrot: a Scale-Down FPGA-based modelling platform, capable of executing non-interfering, cycle-accurate co-emulations of arbitrary RTL designs. ZynqParrot is capable of verifying functionality and performance with arbitrary granularity. We also provide case studies using ZynqParrot to analyze the full-stack performance of an open-source RISC-V processor.

==> 04-syseval/figs/coremark_speeds.csv <==
Framework,Benchmark,"Co/simulation
Speed (MIPS)","FPGA
Speedup","Cycles
Simulated","Instructions
Retired","Wall Clock
Time (s)",IPC
Dromajo standalone simulation (on single-core x86_64 @3.2 GHz) without tracing,coremark,16.35,-,-,1531979,0.098,-
Dromajo standalone with tracing,coremark,0.59,-,-,1531979,2.633,-
Standalone Verilator simulation of BP without ZynqParrot setup,coremark,0.001136,1x,1885467,1532698,1348.62,0.8129009948
Verilator Simulation of BP with Zynq-Parrot setup without Dromajo cosimulation,coremark,0.001682,1.48x,1720896,1532166,931.843,0.890330386
Verilator simulation of BP with Dromajo cosim and clock gating enabled,coremark,0.000112,0.10x,1725568,1531967,13722.234,0.8878044795
FPGA emulation of BP without Dromajo Cosimulation,coremark,32.531468,28636x,2238872,1528979,0.047,0.6829238116
FPGA emulation of BP with Dromajo Cosimulation (Baseline),coremark,0.190269,167x,1732304,1531952,8.051,0.8843436256
Baseline with SIMD reads into PL ,coremark,0.268102,236x,1738784,1531952,5.714,0.8810479047
Baseline with asynchronous AXI bus,coremark,0.429813,378x,1737328,1531952,3.564,0.8817862833

==> 08-case-usage/figs/improvement.csv <==
,mispredict,taken branch,load-use,other,IPC
Baseline,22304260,2806420,19391284,96224
+Catchup ALU,22867699,3280015,5919013,710494
,,,,,
Baseline,,,,,0.8646841289
+Catchup ALU,,,,,0.8968506942
,,,,,
,,,,,


==> 10-case-sampling/figs/breakdown.csv <==
Benchmark,SI,I$ Miss,D$ Miss,BR Mispredict,BR Taken,FMA-Use,Load-Use,Others,total
171.swim,1,0.00005868343222,0.8200592817,0.0005695626791,0.0001943134698,0.1186956368,0.008937436887,0.05148508501,1703427973
,10,0.00005860207385,0.8201614019,0.0005697903053,0.0001940199831,0.1186374663,0.008919649908,0.05145906959,1704205900
,100,0.00005896632905,0.8201736426,0.0005677196019,0.0001981972732,0.1186340934,0.008932372075,0.05143500869,1704362500
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
172.mgrid,1,0.0001151174967,0.7727818351,0.001105269009,0.0001939579135,0.2257362157,0.00002200057905,0.00004560424476,28384616538
,10,0.0001151222513,0.7734066253,0.001115071177,0.0001938973728,0.2251011475,0.00002248172243,0.00004565470799,28397290380
,100,0.0001151666888,0.7728877016,0.001102011443,0.0001944492022,0.2256333112,0.00002178895865,0.00004557089573,28399705100
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
173.applu,1,0.00364758105,0.8475528991,0.02607617736,0.003521151646,0.06042814481,0.002746113629,0.05602793239,792086306
,10,0.003647825325,0.8475992065,0.02607780302,0.003516942455,0.06038184614,0.002743581531,0.05603279498,792540690
,100,0.003636411122,0.8483963993,0.02592209534,0.003494651232,0.06000775222,0.002713527874,0.05582916288,796417100
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
177.mesa,1,0.000711777298,0.2235126401,0.2439511083,0.0693680656,0.05235054849,0.06317528578,0.3469305745,133301526
,10,0.0007098213345,0.2237806417,0.24401846,0.0693170862,0.05237847131,0.0631586532,0.3466368662,133371590
,100,0.0007092464444,0.2239846755,0.2439222978,0.06947166388,0.05207788216,0.06303746411,0.3467967702,133381000
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
181.mcf,1,0.0000515937117,0.9935572302,0.005048662358,0.0002426702628,0.00000000636147857,0.0005857797902,0.0005140573001,943176957
,10,0.00005136114668,0.9935491481,0.005058929896,0.0002421931852,0.00000001059648168,0.00058465028,0.0005137068352,943709460
,100,0.00005182175183,0.9935964635,0.005011131609,0.0002363241443,0,0.0005826502894,0.0005216087167,943619200
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
183.equake,1,0.0001375290029,0.5630815115,0.1253913208,0.01002963958,0.1391913343,0.02020058601,0.1419680788,427757046
,10,0.0001368407308,0.56311753,0.1253955786,0.01003311751,0.1391731455,0.02018302635,0.1419607613,427942760
,100,0.000135343492,0.5634384634,0.1250365825,0.009963057538,0.1392284813,0.0202052172,0.1419928546,427800400
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
197.parser,1,0.0009157114116,0.6137956898,0.2481083684,0.04258662536,0,0.005119926326,0.08947367876,97523083
,10,0.000914933994,0.6138539885,0.2481265735,0.04253249056,0,0.005115205635,0.08945680778,97569880
,100,0.000915715232,0.6145290065,0.2475251078,0.04252999916,0,0.005168202429,0.08933196882,97519400
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
300.twolf,1,0.02166789226,0.02042736702,0.1728826793,0.05831184271,0.007514454041,0.01838628791,0.7008094768,57010529
,10,0.0217011507,0.02043269315,0.172994802,0.05822132426,0.007543550376,0.01839877498,0.7007077046,56998360
,100,0.02163792469,0.02098286691,0.1733713757,0.05848229768,0.007491128696,0.01810516655,0.6999292397,57094200
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
401.bzip2,1,0.00009983514249,0.9422520315,0.03919572823,0.005944811626,0,0.003095958407,0.009411635084,658565695
,10,0.00009945002301,0.9423629826,0.03907516305,0.005940458104,0,0.003092830458,0.00942911574,658923930
,100,0.00009938780149,0.9423531026,0.03916956712,0.00590302846,0,0.003064330765,0.009410583299,659034600
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
410.bwaves,1,0.0001655088036,0.7684478591,0.02711402008,0.0002436058612,0.1237523481,0.001692485661,0.07858417236,24223998432
,10,0.00007388314428,0.8967418922,0.01207383192,0.0001087040163,0.05520205133,0.0007472555087,0.03505238186,54312252670
,100,0.00007419371756,0.8967366382,0.01209178472,0.0001085365244,0.05518711407,0.0007553337237,0.03504639899,54319963100
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
444.namd,1,0.000009630434512,0.4104969291,0.06094653223,0.006659504152,0.2826882206,0.04123260939,0.1979665741,35749373464
,10,0.000007754289925,0.4280105776,0.04903660158,0.005324034725,0.227847902,0.03332322902,0.2564499007,44354802740
,100,0.000007775612041,0.4280459008,0.04911763723,0.005370235812,0.2278524818,0.03323255555,0.2563734132,44356636900
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
454.calculix,1,0.003023895807,0.8360011281,0.0660135808,0.01633721031,0.02292190228,0.004965203484,0.05073707923,370074259
,10,0.003022096381,0.836186068,0.06598944655,0.01633727083,0.02282236323,0.004959931854,0.05068282319,370242990
,100,0.003052553331,0.8362983558,0.06575802014,0.01633797827,0.02302092342,0.004890835779,0.05064133322,370345700
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
456.hmmer,1,0.00007590904122,0.7716818128,0.1621757968,0.001805413159,0.01085880667,0.004155573124,0.04924668842,1784583204
,10,0.00007608803098,0.7717561991,0.1621440701,0.00181236817,0.0108589242,0.00413725658,0.04921509385,1785431930
,100,0.00007555043448,0.771745,0.1620506975,0.001804641698,0.01084577171,0.004154881863,0.04932345678,1785562200
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
458.sjeng,1,0.0210969935,0.3588031512,0.4296030897,0.0915925255,0.000000002864305078,0.00344648777,0.09545774944,7331621258
,10,0.02110084031,0.3589366913,0.4294928866,0.09158827354,0,0.003444388922,0.09543691938,7333257240
,100,0.02109390604,0.3589485753,0.4295619558,0.09153791544,0,0.003439344005,0.09541830342,7334189300
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
462.libquantum,1,0.001342858445,0.3858952199,0.4872707012,0.008962978149,0.02319026756,0.003237491475,0.09010048329,30441779
,10,0.001337317986,0.3848193114,0.4866556501,0.009395297699,0.02393478134,0.003526430868,0.09033121062,30523780
,100,0.00135217871,0.3860519328,0.4862997777,0.009367029758,0.02452911113,0.003349343391,0.08905062649,30543300
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
464.h264ref,1,0.01118908291,0.5039442489,0.1582964786,0.04042698129,0.0002231979687,0.03408191278,0.2518380975,39403243901
,10,0.005950677198,0.5017798235,0.08181896633,0.02064546704,0.0001188428831,0.01729459882,0.3723916242,74128292520
,100,0.006013221064,0.505111514,0.08501786034,0.01596065311,0.0001200284022,0.01830855511,0.369468168,73358470500
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
473.astar,1,0.000003446399665,0.7831863866,0.1779552116,0.001849569246,0.0002483659808,0.002517185844,0.03423983435,25012769377
,10,0.000002044480417,0.8715266975,0.1054504187,0.001095246875,0.0001471061701,0.001492223613,0.02028626265,42211213810
,100,0.000002049225345,0.8715094085,0.1054626053,0.001096506131,0.0001466582014,0.001489159028,0.02029361362,42211072700
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
507.cactuBSSN_r,1,0.6841453344,0.2633124948,0.00517529574,0.00517339883,0.02627967427,0.0114655059,0.004448296087,207706247929
,10,0.6841800782,0.263309981,0.005175002158,0.005171471076,0.02626387984,0.01145529366,0.004444294013,207811656320
,100,0.6841767472,0.2633040398,0.00517422257,0.005173316032,0.02626899979,0.01146298118,0.004439693409,207823607400
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
541.leela_r,1,0.001583484657,0.4257794272,0.2555005366,0.1296472226,0.001630212237,0.004027004829,0.1818321119,14952582518
,10,0.001584055223,0.4259008658,0.2554409035,0.1296240905,0.00162911425,0.004025458903,0.1817955119,14955715970
,100,0.001584264438,0.4259367523,0.2554407273,0.1295903588,0.001626463176,0.004028535412,0.1817928986,14957793300
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
544.nab_r,1,0.00004960850958,0.05926876672,0.03832346995,0.0009327606906,0.295568406,0.06188931094,0.5439676772,7422718463
,10,0.00004961902249,0.05929509693,0.03833570123,0.000932535881,0.2955708801,0.06189577626,0.5439203906,7423564220
,100,0.00004938926323,0.05931183027,0.03834715234,0.0009359036354,0.2955585809,0.06187007555,0.543927068,7422665900
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
548.exchange2_r,1,0.001594677563,0.00001577801686,0.7321140437,0.1315388297,0.00000003837505179,0.00616315456,0.1285734781,16182388586
,10,0.001594727389,0.00001582547766,0.7321129528,0.1315457898,0.00000004140206962,0.006166843831,0.1285638193,16182765890
,100,0.001600836695,0.00001626350376,0.7321566717,0.1314873445,0.00000003707485659,0.00616577728,0.1285730692,16183474600
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
,,,,,,,,,,,,,,,,,,,,,,,,,,,,
549.fotonik3d_r,1,0.0009392804471,0.9464224373,0.01713611208,0.004728052406,0.0100833452,0.001256006372,0.01943476619,1980210496
,10,0.0009382031938,0.946465056,0.01711598992,0.004710631151,0.01008943504,0.001148626107,0.01953205856,1981628300
,100,0.0009225445131,0.9464938313,0.01711771478,0.004698462029,0.01009414385,0.001245619289,0.01942768429,1981584600


==> 10-case-sampling/figs/slowdown.csv <==
Benchmark,SI=1,SI=10,SI=100,SI=1000,SI=10000,SI=100000
171.swim,31.9,3.5,1.3,1.3,1.3,1.3
172.mgrid,31.4,3.2,1.0,1.0,1.0,1.0
173.applu,32.0,3.9,1.6,1.6,1.6,1.6
177.mesa,33.1,5.0,3.1,2.9,2.8,2.8
181.mcf,31.6,3.5,1.3,1.3,1.3,1.3
183.equake,32.4,4.2,2.1,2.1,2.0,2.0
197.parser,34.4,6.4,4.2,4.1,4.1,4.0
300.twolf,35.9,7.6,5.4,5.1,5.2,4.8
401.bzip2,31.8,3.6,1.6,1.5,1.5,1.5
410.bwaves,31.1,3.1,1.0,1.0,1.0,1.0
444.namd,31.0,3.1,1.0,1.0,1.0,1.0
454.calculix,32.8,4.7,2.5,2.7,2.6,2.6
456.hmmer,31.5,3.2,1.1,1.1,1.1,1.1
458.sjeng,31.0,3.2,1.0,1.0,1.0,1.0
462.libquantum,34.7,6.5,4.4,4.4,4.7,4.1
464.h264ref,31.1,3.2,1.0,1.0,1.0,1.0
473.astar,31.1,3.1,1.0,1.0,1.0,1.0
507.cactuBSSN_r,31.5,3.4,1.0,1.0,1.0,1.0
541.leela_r,31.3,3.2,1.0,1.0,1.0,1.0
544.nab_r,31.3,3.2,1.0,1.0,1.0,1.0
548.exchange2_r,31.3,3.2,1.0,1.0,1.0,1.0
549.fotonik3d_r,31.5,3.4,1.3,1.3,1.3,1.3
geomean,32.0,3.8,1.5,1.5,1.5,1.5

==> 11-case-coverage/figs/coverage-area.csv <==
Coverpoints,LUT,LUTRAM,FF
Baseline,100,100,100
20%,106.8906484,105.9250472,101.1272898
40%,112.0479349,108.2331417,101.0176922
60%,117.453456,110.2577506,101.0176922
80%,123.1970897,111.4962403,101.0176922
100%,127.7894286,113.7962926,101.0176922

